FlexRL: an R package for Flexible Record Linkage and Linked Data Quality Assessment

FlexRL is an R package for probabilistic record linkage and inference on linked data. It provides a method to link observations from the same entities across two data sources that lack a unique identifier but share partially identifying variables. This method fits a hierarchical latent variable model of the data generation process, rather than classifying pairs of records from the comparison of their values, and accommodates registration errors and variables changing over time. Since linkage may affect subsequent analyses, the package also provides tools to assess the linked data quality as functions of the linkage decision rule. Two false discovery proportion estimators are implemented: a probabilistic approach contingent on the record linkage model and an augmented approach relying on an auxiliary estimation using synthetic data. Several measures of divergence of the linked sample from the source population are provided. These tools are agnostic to the underlying record linkage model and can be applied to any method. Together, they connect the output of the linkage to the validity of the subsequent analyses. The implementation combines standard R functions and S3 methods with Rcpp computations, resulting in fast execution times and a low memory footprint.

==> fig5-example-scatter.dat <==
x y
61.8903047339059 64.1778701074421
65.115692595765 64.9536414872855
69.9768633693457 65.1967624379322
76.1939281065017 75.906888267491
65.0007794418372 59.9928320461884
59.8832156053744 58.1131731049158
66.9825364860706 64.8093324809335
66.9663440990262 66.9908920260146
65.8711624325253 65.8979189108126
64.9441736172885 64.9836262905039
61.850291688554 64.0603481868282
69.809700595215 66.110928279534
64.8550921135582 66.9599977475591
58.1107335992157 57.9640336328186
75.0543799394742 70.1243480971083
70.0123235171661 66.9081040583551
65.0018020131625 67.1696297879331
70.0313930220902 65.0395043868571
62.9605776479468 62.0862264264375
67.007575234957 59.891463257093
60.0820301360451 69.830825752113
61.9345506422222 62.1714460798539
64.8785204676911 65.0104110895656
60.0052072328515 59.003056728933
65.000654577557 64.9810283325613
64.963085941039 65.0986793078482
60.9770643129013 65.0001763890497
70.1008763062768 67.9111023730598
64.9611948808655 64.885079807695
65.0227810773999 64.91391619239
59.8320677127689 61.1580376411788
62.1515376962721 63.1522476139478
66.8652830507606 64.9652496838011
64.9610023688525 66.1581781703979
64.9517652852461 64.9174920620397
64.9457727405243 66.0013357942924
70.1625293204561 67.0846975470893
65.1086699792184 67.1362028128467
60.0609844761901 62.9070032829419
66.8491564452648 62.0074304549955
64.923230499588 61.1814930600114
61.1098834807053 62.8661815732718
64.8448454551399 64.9288672226481
66.1331672699191 66.0043838793412
64.9782771399245 60.1416006009094
64.9745917019434 70.0757653649896
69.906292080041 64.971849763114
65.1208516033366 64.966019050125
70.1159170940518 69.9715001483448
65.0096859879792 64.8530759900808
70.191423283238 59.8990907331929
64.8996504830197 64.9994058122858
69.8488101998344 70.009594431147
65.0266329835169 65.0809850050136
67.1773898730986 64.8257830155082
65.1050418768078 64.8677243658341
57.0721820355393 56.9028680085205
64.954733267799 64.8554512986913
65.8264441937208 66.8525666135363
56.8828816558234 58.0027757988311
67.0573372627609 67.0725770059042
70.0961104572751 60.1717015678994
64.9466106317006 61.9970384483226
63.9123200278729 63.998000657931
59.964647073485 63.8332455591299
67.1909370132722 67.1876835221425
57.8392908923328 60.1984309486113
65.1274007338099 60.1814193584025
62.9343589521945 62.9597404427826
59.8074185631238 64.9454787239432
64.8146156467497 64.9770369868725
65.1514053176157 65.8626856530085
79.9608256095089 70.0328821080737
61.9596657861024 62.0168521697633
70.0007833290845 64.9537215568125
60.1851367927156 57.987700376939
65.1050175443292 67.19240723392
75.1613862863742 69.9131535823457
67.1017068889923 69.9107399366796
64.9218395102769 66.0348140565679
69.9219062818214 67.024870715104
65.1458587994799 65.9680863573216
65.0707050821744 66.1459230201319
64.8660210077651 64.8708778142929
62.9466982723214 62.8928644593805
60.1048349562101 63.1187344335951
60.9941922649741 59.8589291598648
64.8222191930749 64.1700919740833
64.992405220028 66.9393208208494
64.9492405088618 64.9406293637119
64.9994286739267 59.859138282761
62.1900906862691 66.0894763004966
61.1865419500507 65.9481428263709
65.0401220778003 65.1974996904842
65.9748096363619 59.9429622980766
64.8006569044665 60.099054025393
70.0678418824449 79.9903300154954
65.1038171640597 69.9738870562986
66.8798076754436 65.8341244023293
65.8663515050896 62.1353536266834
80.1384080866352 69.8289842533879
65.1017290944233 65.095856698323
74.849396677874 79.000340194907
66.8658938559704 66.1770021289587
70.0580083967186 64.9770040432923
65.0245519291609 65.194840705581
65.0334080746397 65.0415169605985
64.9256673059426 62.8652341913432
69.9417981661856 65.076102689188
64.9413541265763 64.8960465092212
63.8098321403377 64.8759119670838
59.9315232510678 61.8007347432897
70.010373321455 65.1756546824239
67.0230746655725 64.9171794891357
63.0975131424144 65.138498301059
60.1482993603684 59.8220657145605
69.9521480500698 70.0216708244756
65.985657651443 66.9608788250946
66.0162569124252 65.0167917119339
67.1841068656184 60.1316804255359
67.0722542628646 66.851331149973
63.9624388517812 60.1217563085258
64.9540994132869 64.8172873036005
65.1806122302078 69.9481239142828
61.9791628984734 66.9314974866807
65.9285358230583 65.0930872070603
64.8938858720474 63.1625261045061
64.9250492167659 69.9367239604704
59.857610066887 58.896631688904
64.8650407187641 55.9123000854626
65.1357886313461 65.1830546082929
64.8555469222367 66.9673355966806
64.8597599681467 65.0101222014986
65.0759568647482 64.9392897604033
64.8363509656861 64.0385793822818
69.9595295869745 69.9661272006109
64.977961051371 67.0112195516936
67.0845880958252 65.0834960204549
69.8667025401257 60.0213902814314
70.1476569556631 64.8971826435998
57.8652054653503 65.0607763773762
64.9858772742562 65.1715108903125
66.839356708806 65.1739040466025
65.0446127173491 64.9384648399428
61.808370101545 60.0132242423482
62.0598848996684 63.0155177197419
65.1371143368073 66.8611152565107
64.9624786236323 66.8229490713216
64.901339562051 68.1406670559198
65.0929059414193 69.9299460561946
64.91351180356 65.1314137439244
65.8533682290465 65.8259602146223
65.0401632130146 65.0672202415764
64.8191919441335 65.1169515023939
64.965212360397 65.1448136164807
64.990961173363 65.1768299638294
64.9899977694266 65.0703415041789
65.0631344268099 65.1372480593622
60.0221616527997 64.8775136286393
66.9398590322584 67.1006016672589
65.1079265861772 65.0493742837571
65.149885433726 65.9426565626636
65.0609016513452 59.947633449547
66.0618921654299 66.0007019300014
65.1393518150784 70.1112725208513
66.1279418335296 67.002337209601
65.0261941140518 67.0029497019015
65.1515291516669 60.1718972823583
69.8554154240526 65.1003528751433
59.8190098299645 60.0706275089644
70.1360801575705 69.9694233673625
61.9097507847473 65.089796230197
59.9340242873877 61.9752629588358
69.8168468031101 65.8019065781496
62.055242058076 62.1622309042141
60.1065319792367 69.9050148637034
69.9333610183559 66.8203084658831
70.0059734952636 65.131950850971
55.8192357310094 61.8345581500791
64.9723643697798 67.043784345407
65.1037176204845 64.9085488393903
57.9379946601577 58.1342071799561
65.0129115096293 59.8485885985196
65.026408751402 67.0205055867322
62.1376388383098 63.026107590925
65.0163397591561 62.0833697535098
60.1512335873209 61.8066448843107
60.1949338738807 65.0539579343051
66.859435372334 69.8834535901435
70.1563242366537 60.1997821620665
66.8487465878017 60.0849860127084
58.0508441061713 57.9889951684512
67.1316656578332 59.8661660489626
65.1995509901084 65.0481711702421
70.0250393815339 71.1777640934102
65.0317316151224 66.9370973897167
57.8793777910061 62.0500981341116
64.8898258459754 65.0064495657571
64.8100894920528 68.1226167310961
60.0552627778612 65.1434749811888
65.0766179082915 67.0980440544896
66.8814844565466 70.183987442404
64.8680390757509 65.1701293903403
65.1148043704219 67.0971889652312
75.1993881940842 69.8143460537307
65.8853771969676 66.888009761367
70.0040561852045 70.0022124319337
65.1847374437377 59.8954948012717
65.8322277951986 70.0577324060723
59.8146623123437 63.0881663143635
64.8693808191456 67.0767206477933
66.0044004091062 69.9590824367478
60.1840464622714 65.1255223133601
65.179968083743 64.9034409187734
64.8298781180754 68.1962640047073
64.8863371585496 60.1779165621847
64.9563700716943 66.9970863340423
62.8746496279724 61.9322672349401
65.0411978584714 64.8477057266049


==> fig5-fdp-curves.dat <==
xi RL_FDP_score augmRL_FDP_synth augmRL_FDP_score FDP RL_n_linked_score augmRL_n_linked_synth augmRL_n_linked_score
0.5 0.124363632210583 0.18549359244536 0.125430709876468 0.2575 397.3 383.1 389.4
0.51 0.119353946299362 0.18568643887533 0.119152563387229 0.247422 392.0 376.7 382.9
0.52 0.114140017504411 0.178855483401681 0.113551999033571 0.237594 386.5 371.3 377.2
0.53 0.109213076365965 0.181076308851937 0.109309658713704 0.234047 381.3 366.9 372.8
0.54 0.104259430147899 0.18090688051148 0.103984301163702 0.229109 376.1 361.5 367.3
0.55 0.0997992541910816 0.176821194682892 0.0998438175670916 0.217625 371.4 357.4 363.0
0.56 0.0941421106059319 0.175984504062755 0.0949254324255146 0.216063 365.4 352.4 357.9
0.57 0.0887454028150859 0.178162979740487 0.0910114046085893 0.217875 359.7 348.4 353.9
0.58 0.0846226404425306 0.170663129796507 0.0868161431500395 0.212469 355.3 344.3 349.5
0.59 0.0810553647962678 0.159134989696285 0.0822001996453726 0.206891 351.5 339.9 344.7
0.6 0.0775105860525338 0.157604218896904 0.0784015685924419 0.205203 347.7 336.0 340.7
0.61 0.0742759459755764 0.152620474308887 0.0747866078540147 0.203484 344.2 332.3 336.8
0.62 0.0706479507080079 0.150988260461223 0.0713217078210346 0.20175 340.2 328.6 333.0
0.63 0.0678747826238554 0.152150059403229 0.0688787467671441 0.200594 337.1 325.9 330.3
0.64 0.0647829145528373 0.15418085267022 0.0653780739528446 0.193453 333.6 322.0 326.4
0.65 0.0620690040189207 0.155888612155113 0.062140226127881 0.189766 330.5 318.4 322.8
0.66 0.0591403642461997 0.149578660020728 0.0600362489367878 0.180984 327.1 316.2 320.4
0.67 0.0570103275938729 0.151279790819144 0.0570947984105733 0.179016 324.6 312.8 317.0
0.68 0.0542254839631406 0.149443643016847 0.0545275423164612 0.177563 321.3 309.9 314.0
0.69 0.0513632527715914 0.147600663866822 0.051331215043075 0.172406 317.8 306.2 310.2
0.7 0.0484591249291811 0.145015807094171 0.0492676409108738 0.174609 314.2 303.8 307.7
0.71 0.0463380453945605 0.146379043421556 0.04688518276985 0.176281 311.5 300.8 304.7
0.72 0.0439572070169048 0.136119462993227 0.0447692721356792 0.170484 308.4 298.4 302.0
0.73 0.0417068385212682 0.133426372265036 0.0432096538511658 0.171609 305.4 296.5 300.0
0.74 0.0402266519672837 0.130611248016628 0.0413369851766929 0.172188 303.4 294.1 297.5
0.75 0.0385949824092801 0.13132779377772 0.0400498213359669 0.17 301.1 292.3 295.7
0.76 0.036884872449153 0.132590764243695 0.0378398335396698 0.168344 298.6 289.1 292.5
0.77 0.0351489392332953 0.129597987404299 0.0366252956724676 0.168922 296.0 287.4 290.7
0.78 0.0334003249830237 0.130332559952447 0.0357738368404085 0.169484 293.3 286.1 289.4
0.79 0.0321599884861626 0.131544306320878 0.0342053896755756 0.167234 291.3 283.6 286.9
0.8 0.030850846518067 0.128105532550535 0.0333175106266772 0.167813 289.1 282.2 285.4
0.81 0.0299338919694216 0.128819733273493 0.0324031268245127 0.164953 287.5 280.6 283.8
0.82 0.0289620946390366 0.129376200017363 0.0316942305986971 0.165516 285.7 279.3 282.5
0.83 0.0281005868502644 0.126568733812362 0.0302768856255498 0.166094 284.0 276.6 279.7
0.84 0.0263937729720081 0.106860648479321 0.0287112223693571 0.163766 280.5 273.9 276.5
0.85 0.0250014748829013 0.099756705820078 0.0274400269879059 0.161969 277.5 271.3 273.7
0.86 0.0230371483925986 0.0964596461091634 0.0263681794876908 0.163125 273.0 268.9 271.2
0.87 0.0215087693502791 0.0938259874372457 0.0245841484533105 0.160719 269.3 264.6 266.8
0.88 0.0203014038142585 0.0908631874798633 0.023260158015894 0.159422 266.2 261.2 263.3
0.89 0.0187599056036242 0.0839384444406152 0.0213366032780003 0.161172 261.9 255.9 257.8
0.9 0.0175733525909253 0.080663611345183 0.0199528508814979 0.158672 258.3 251.8 253.6
0.91 0.0163459440252819 0.0770834635989592 0.0187502709019849 0.154719 254.2 247.8 249.5
0.92 0.0150705274684122 0.0645457177391547 0.017430529915538 0.148281 249.6 243.3 244.7
0.93 0.0141066402556989 0.0659901855143947 0.0157499166178353 0.142297 245.7 236.4 237.8
0.94 0.0128628275868344 0.0677242647716992 0.0142866506445864 0.14575 239.9 229.5 230.9
0.95 0.0116340097134526 0.0652323424056664 0.0126264171898188 0.143438 233.0 220.5 221.8
0.96 0.0100971124118809 0.0480982667084444 0.0107344870240904 0.132484 222.5 208.4 209.3
0.97 0.00810761876905113 0.0460131376479347 0.00867531325595266 0.111625 205.4 191.8 192.6
0.98 0.00609054763311744 0.0461016740558512 0.00647535039074281 0.099453 182.6 167.5 168.2
0.99 0.00306502876210855 0.0392890149895898 0.00285314263239944 0.090219 132.8 114.6 115.0


==> fig5-mmd-curves.dat <==
xi mmdA mmdB
0.5 0.03687 0.034494
0.51 0.039129 0.036479
0.52 0.039877 0.037342
0.53 0.040432 0.037983
0.54 0.040673 0.038069
0.55 0.042558 0.039327
0.56 0.042178 0.038479
0.57 0.04329 0.039452
0.58 0.044363 0.04013
0.59 0.043925 0.039712
0.6 0.04414 0.039889
0.61 0.045416 0.040997
0.62 0.045359 0.040953
0.63 0.045425 0.040942
0.64 0.046432 0.041928
0.65 0.047928 0.043393
0.66 0.048388 0.043258
0.67 0.049027 0.043763
0.68 0.050992 0.045473
0.69 0.051282 0.045791
0.7 0.053829 0.047989
0.71 0.054576 0.048622
0.72 0.057109 0.051261
0.73 0.05795 0.052081
0.74 0.058259 0.052379
0.75 0.060177 0.053978
0.76 0.061227 0.054874
0.77 0.061458 0.055089
0.78 0.061867 0.055437
0.79 0.063809 0.057131
0.8 0.064976 0.058151
0.81 0.066006 0.059072
0.82 0.065346 0.058452
0.83 0.064745 0.057885
0.84 0.065973 0.058906
0.85 0.065875 0.058784
0.86 0.065003 0.057978
0.87 0.066344 0.059208
0.88 0.068654 0.061138
0.89 0.069342 0.06162
0.9 0.070675 0.06285
0.91 0.072928 0.064531
0.92 0.073405 0.064968
0.93 0.073211 0.065191
0.94 0.071573 0.063879
0.95 0.070933 0.063184
0.96 0.075934 0.067528
0.97 0.078304 0.069499
0.98 0.078401 0.068609
0.99 0.071221 0.061303


==> fig5-scores-hist.dat <==
mid counts log10
0.025 2250440 6.35226743850699
0.075 1643 3.21563756343506
0.125 1195 3.07736790528416
0.175 617 2.79028516403324
0.225 306 2.48572142648158
0.275 152 2.18184358794477
0.325 93 1.96848294855394
0.375 58 1.76342799356294
0.425 49 1.69019608002851
0.475 38 1.57978359661681
0.525 37 1.56820172406699
0.575 17 1.23044892137827
0.625 14 1.14612803567824
0.675 17 1.23044892137827
0.725 15 1.17609125905568
0.775 8 0.90308998699194
0.825 8 0.90308998699194
0.875 13 1.11394335230684
0.925 27 1.43136376415899
0.975 244 2.38738982633873


==> fig5-smd-curves.dat <==
xi smdA.MaritalStatus_3 smdA.MaritalStatus_2 smdA.MaritalStatus_4 smdA.BirthRegion_7 smdA.BirthRegion_13 smdA.BirthRegion_15 smdA.BirthRegion_17 smdA.BirthRegion_18 smdA.Occupation_7 smdA.Occupation_25 smdA.BirthYear smdB.MaritalStatus_3 smdB.MaritalStatus_2 smdB.MaritalStatus_4 smdB.BirthRegion_7 smdB.BirthRegion_13 smdB.BirthRegion_15 smdB.BirthRegion_17 smdB.BirthRegion_18 smdB.Occupation_7 smdB.Occupation_25 smdB.BirthYear
0.5 0.182641 -0.102997 0.058821 0.263744 0.272648 0.130972 -0.465943 0.173592 -0.528121 0.146735 -0.062664 0.12275 -0.123723 0.121242 0.177435 0.236791 0.077552 -0.335604 0.178797 -0.528899 0.108884 -0.133453
0.51 0.173786 -0.106889 0.043495 0.276783 0.286319 0.137589 -0.496205 0.181862 -0.544176 0.153693 -0.061253 0.114625 -0.127518 0.104603 0.188528 0.249781 0.083001 -0.363482 0.187409 -0.545539 0.114965 -0.132042
0.52 0.179284 -0.110392 0.039068 0.282475 0.292255 0.140459 -0.496497 0.185511 -0.556923 0.156709 -0.05775 0.119685 -0.131069 0.099786 0.193344 0.24078 0.085385 -0.369563 0.191155 -0.558529 0.117641 -0.128491
0.53 0.187214 -0.116668 0.027148 0.290649 0.300817 0.144595 -0.508757 0.190717 -0.561253 0.161088 -0.060232 0.126934 -0.137248 0.086844 0.200302 0.248711 0.088839 -0.380802 0.196555 -0.563248 0.121485 -0.130972
0.54 0.193101 -0.108933 0.01299 0.296682 0.307142 0.14766 -0.522526 0.194512 -0.563686 0.164299 -0.053566 0.132334 -0.129561 0.07147 0.20541 0.254549 0.091369 -0.393597 0.200545 -0.565973 0.124355 -0.124355
0.55 0.19096 -0.107862 -0.008514 0.306704 0.284081 0.152768 -0.524959 0.200885 -0.577795 0.169651 -0.055902 0.13034 -0.128539 0.04802 0.213924 0.233288 0.095602 -0.395495 0.207162 -0.574925 0.129026 -0.126691
0.56 0.181473 -0.104651 -0.006811 0.309283 0.269729 0.154033 -0.523888 0.20254 -0.580033 0.171013 -0.056485 0.121679 -0.125328 0.049869 0.216114 0.220054 0.096672 -0.394376 0.208864 -0.571616 0.130242 -0.127274
0.57 0.173056 -0.099737 -0.004233 0.276978 0.273426 0.156028 -0.518828 0.205021 -0.586212 0.173105 -0.051961 0.113944 -0.120463 0.05269 0.187457 0.22346 0.098326 -0.389413 0.211492 -0.577941 0.132091 -0.122701
0.58 0.178992 -0.091369 -0.019558 0.283157 0.279702 0.159434 -0.533473 0.209254 -0.589131 0.176657 -0.044857 0.119393 -0.112144 0.036051 0.192663 0.229201 0.101148 -0.396371 0.21587 -0.580957 0.135205 -0.115598
0.59 0.185122 -0.095018 -0.015325 0.289481 0.286124 0.162888 -0.534349 0.213632 -0.597937 0.180354 -0.052253 0.125036 -0.115793 0.040673 0.198015 0.235137 0.104019 -0.390143 0.220395 -0.58412 0.138465 -0.122993
0.6 0.187652 -0.091564 -0.013574 0.29206 0.288752 0.164299 -0.540381 0.215384 -0.594531 0.181814 -0.050647 0.127323 -0.112387 0.042571 0.200204 0.237569 0.105186 -0.395689 0.222244 -0.580714 0.139778 -0.121388
0.61 0.190133 -0.088109 -0.021942 0.27581 0.291427 0.165758 -0.53936 0.217184 -0.602851 0.183322 -0.044614 0.129658 -0.108933 0.033473 0.185755 0.240051 0.106403 -0.394473 0.224141 -0.589082 0.141092 -0.115355
0.62 0.192712 -0.084558 -0.020239 0.27834 0.294103 0.167218 -0.538289 0.219033 -0.605332 0.184879 -0.047485 0.131994 -0.10543 0.035322 0.187895 0.242532 0.10757 -0.393305 0.226039 -0.591564 0.142454 -0.118274
0.63 0.196604 -0.091807 -0.017612 0.282232 0.29819 0.169407 -0.547582 0.221806 -0.612095 0.187214 -0.046949 0.135545 -0.112581 0.038192 0.191155 0.246278 0.109419 -0.40182 0.228909 -0.598375 0.144497 -0.11769
0.64 0.200545 -0.086455 -0.035662 0.286124 0.302374 0.171645 -0.542425 0.224579 -0.625036 0.189549 -0.039506 0.139194 -0.107278 0.018537 0.194463 0.233434 0.111268 -0.396614 0.231828 -0.611365 0.146589 -0.110295
0.65 0.205945 -0.098521 -0.042814 0.291476 0.289725 0.174711 -0.547728 0.228423 -0.636567 0.192809 -0.045003 0.144157 -0.119247 0.010801 0.198988 0.221563 0.113846 -0.401187 0.235818 -0.622896 0.149411 -0.115744
0.66 0.187944 -0.10071 -0.037803 0.279848 0.298141 0.17943 -0.537024 0.234358 -0.644984 0.197772 -0.046949 0.127615 -0.121436 0.01625 0.18843 0.229007 0.117739 -0.397587 0.241997 -0.625231 0.15379 -0.117739
0.67 0.19062 -0.097061 -0.046804 0.282573 0.301012 0.181084 -0.543495 0.236402 -0.647903 0.199475 -0.043982 0.130048 -0.117836 0.006422 0.190717 0.231585 0.119101 -0.403522 0.244137 -0.628102 0.155298 -0.114722
0.68 0.194707 -0.111511 -0.044322 0.28666 0.305439 0.183517 -0.553372 0.239515 -0.655444 0.202102 -0.040041 0.133843 -0.13214 0.009147 0.194171 0.235477 0.121144 -0.412572 0.247348 -0.635594 0.157585 -0.110781
0.69 0.19748 -0.114576 -0.042619 0.289481 0.308407 0.185219 -0.55235 0.241607 -0.652087 0.203853 -0.045344 0.136372 -0.135156 0.010995 0.196507 0.238105 0.122555 -0.411453 0.249489 -0.632237 0.159142 -0.116084
0.7 0.203123 -0.120804 -0.050209 0.295174 0.31444 0.188576 -0.565875 0.24584 -0.664542 0.207405 -0.040576 0.14153 -0.141384 0.002773 0.201323 0.243456 0.125377 -0.423859 0.253965 -0.644692 0.162256 -0.111317
0.71 0.207454 -0.135886 -0.047631 0.299504 0.319111 0.191204 -0.576238 0.2491 -0.672473 0.210178 -0.042182 0.145519 -0.15632 0.005546 0.204972 0.247543 0.127518 -0.433395 0.257322 -0.652622 0.164688 -0.112971
0.72 0.217865 -0.1372 -0.052934 0.310013 0.330301 0.19748 -0.56894 0.256982 -0.6805 0.216795 -0.030894 0.155104 -0.157585 -0.000195 0.213827 0.257468 0.132724 -0.44872 0.265544 -0.660601 0.170526 -0.101635
0.73 0.22093 -0.147611 -0.051182 0.313078 0.313516 0.199329 -0.567967 0.259317 -0.683809 0.218741 -0.0307 0.157925 -0.167996 0.001703 0.216406 0.241851 0.13428 -0.447747 0.267928 -0.66391 0.172229 -0.10144
0.74 0.208281 -0.145811 -0.050307 0.314635 0.315072 0.200253 -0.571519 0.260485 -0.682106 0.219714 -0.030748 0.146298 -0.166196 0.002627 0.217719 0.243262 0.135059 -0.451104 0.269145 -0.662207 0.173105 -0.101489
0.75 0.211297 -0.156466 -0.048555 0.317797 0.318332 0.20215 -0.570546 0.262869 -0.692274 0.221709 -0.033473 0.149071 -0.176705 0.004573 0.220395 0.246132 0.136616 -0.450131 0.271626 -0.672327 0.174856 -0.104213
0.76 0.201469 -0.151065 -0.057556 0.322614 0.323246 0.205021 -0.573222 0.266469 -0.700885 0.224725 -0.026418 0.140021 -0.171354 -0.005254 0.224433 0.250462 0.139 -0.452564 0.275372 -0.680938 0.177532 -0.097159
0.77 0.202978 -0.156466 -0.05668 0.324219 0.3249 0.205994 -0.576871 0.267685 -0.706091 0.225747 -0.028851 0.141432 -0.176705 -0.004281 0.225795 0.251922 0.139778 -0.45597 0.276637 -0.686095 0.178408 -0.099591
0.78 0.204486 -0.154617 -0.055804 0.303882 0.326554 0.206967 -0.5722 0.268901 -0.704437 0.226769 -0.027683 0.142843 -0.174905 -0.003357 0.207745 0.25343 0.140605 -0.451542 0.277902 -0.684441 0.179332 -0.098424
0.79 0.207599 -0.150968 -0.065924 0.307045 0.32996 0.208962 -0.579644 0.271383 -0.714946 0.228861 -0.020775 0.145665 -0.171305 -0.014352 0.210421 0.256398 0.142259 -0.4585 0.280481 -0.69495 0.181133 -0.091466
0.8 0.209156 -0.156466 -0.065097 0.308602 0.331663 0.209935 -0.58339 0.272648 -0.720249 0.229931 -0.016639 0.147076 -0.176705 -0.013428 0.211735 0.257906 0.143087 -0.462003 0.281794 -0.700253 0.182057 -0.08738
0.81 0.195923 -0.154617 -0.064221 0.310207 0.333366 0.210957 -0.587136 0.273913 -0.725601 0.231001 -0.014206 0.134962 -0.174905 -0.012455 0.213097 0.259414 0.143914 -0.465554 0.283108 -0.705605 0.18303 -0.084898
0.82 0.19748 -0.152768 -0.063345 0.311861 0.335117 0.211978 -0.582417 0.275178 -0.723995 0.232023 -0.013428 0.136372 -0.173056 -0.011531 0.214459 0.260971 0.144741 -0.461078 0.284422 -0.703999 0.183954 -0.08412
0.83 0.198988 -0.15092 -0.06247 0.313467 0.336869 0.213 -0.577698 0.276443 -0.72239 0.233142 -0.01445 0.137783 -0.171208 -0.010606 0.215822 0.262479 0.145616 -0.456602 0.285735 -0.702345 0.184879 -0.08519
0.84 0.202102 -0.147125 -0.060718 0.316727 0.340372 0.215043 -0.585288 0.279021 -0.726185 0.235283 -0.009001 0.140654 -0.16751 -0.00866 0.218595 0.265593 0.147319 -0.463705 0.28846 -0.70614 0.186776 -0.079741
0.85 0.191739 -0.141384 -0.058042 0.29892 0.345772 0.218206 -0.588255 0.282962 -0.728374 0.238591 -0.008417 0.131069 -0.161769 -0.005741 0.222779 0.270361 0.149898 -0.466381 0.292546 -0.708329 0.189695 -0.079157
0.86 0.194853 -0.137491 -0.056193 0.30218 0.349421 0.220298 -0.587331 0.285638 -0.725114 0.240829 -0.00613 0.13394 -0.157925 -0.003746 0.22565 0.273572 0.151698 -0.465457 0.29532 -0.70507 0.19169 -0.076871
0.87 0.198015 -0.133551 -0.079206 0.305439 0.353119 0.222487 -0.586358 0.288362 -0.736256 0.243116 -0.00287 0.136859 -0.153985 -0.028802 0.228569 0.276832 0.153498 -0.464532 0.298141 -0.716211 0.193685 -0.073562
0.88 0.188868 -0.125474 -0.0758 0.312153 0.36066 0.226914 -0.602316 0.293909 -0.751727 0.247786 0.012017 0.128491 -0.146006 -0.025056 0.234504 0.283546 0.157147 -0.479469 0.303931 -0.731585 0.197772 -0.058675
0.89 0.177922 -0.119247 -0.073173 0.31731 0.366498 0.23032 -0.614576 0.298141 -0.76175 0.251387 0.017904 0.11842 -0.139827 -0.022185 0.239029 0.288654 0.159969 -0.490999 0.308358 -0.741607 0.200934 -0.052739
0.9 0.165223 -0.115063 -0.071373 0.320813 0.370439 0.232607 -0.613798 0.301061 -0.766031 0.253819 0.01951 0.106743 -0.135643 -0.020239 0.242143 0.292157 0.161915 -0.490172 0.311375 -0.745889 0.203075 -0.051182
0.91 0.174565 -0.102024 -0.092148 0.331663 0.382651 0.239759 -0.629999 0.310013 -0.771723 0.261312 0.031478 0.115306 -0.122701 -0.042814 0.251679 0.302958 0.167802 -0.514109 0.320668 -0.751533 0.209692 -0.039214
0.92 0.161428 -0.097548 -0.090445 0.335409 0.363725 0.242191 -0.619977 0.313078 -0.768512 0.26389 0.029483 0.10324 -0.118274 -0.040965 0.254987 0.306656 0.169845 -0.504622 0.323879 -0.748321 0.211978 -0.04116
0.93 0.160601 -0.09098 -0.081541 0.354919 0.36066 0.255036 -0.645276 0.329182 -0.759755 0.277416 0.032111 0.102462 -0.111754 -0.031283 0.27221 0.303882 0.1805 -0.519364 0.300574 -0.747592 0.223849 -0.038533
0.94 0.170478 -0.085044 -0.075849 0.367374 0.373553 0.213827 -0.653498 0.339447 -0.757419 0.286076 0.031575 0.11156 -0.105916 -0.025105 0.283157 0.315705 0.146298 -0.526905 0.310305 -0.7455 0.231488 -0.039068
0.95 0.175635 -0.086358 -0.072881 0.373796 0.380218 0.217476 -0.667802 0.344799 -0.752068 0.290552 0.030359 0.116279 -0.107181 -0.021894 0.288898 0.321884 0.149314 -0.530797 0.315316 -0.740245 0.235429 -0.040284
0.96 0.193685 -0.097061 -0.077406 0.341101 0.403668 0.23032 -0.686679 0.36353 -0.767928 0.306315 0.039944 0.13287 -0.117836 -0.026807 0.259998 0.343485 0.159969 -0.5379 0.333074 -0.756446 0.249295 -0.0307
0.97 0.232607 -0.094337 -0.056388 0.385181 0.425951 0.257955 -0.746911 0.404009 -0.749246 0.340274 0.017904 0.168629 -0.115063 -0.003941 0.29892 0.364017 0.182933 -0.592245 0.371315 -0.738542 0.279167 -0.052788
0.98 0.29892 -0.076725 -0.046171 0.41554 0.537657 0.321884 -0.833901 0.438406 -0.744381 0.418897 0.012893 0.22959 -0.097645 0.007152 0.325679 0.466965 0.236012 -0.694171 0.403863 -0.735477 0.348351 -0.057799
0.99 0.463608 -0.128345 -0.001314 0.622458 0.70108 0.467841 -1.134767 0.469544 -0.71986 0.501654 -0.027926 0.380948 -0.148827 0.055902 0.508271 0.617593 0.357157 -0.974214 0.433298 -0.715043 0.421183 -0.098618

